Trajectory Planning with Signal Temporal Logic Costs using Deterministic Path Integral Optimization

Formulating the intended behavior of a dynamic system can be challenging. Signal temporal logic (STL) is frequently used for this purpose due to its suitability in formalizing comprehensible, modular, and versatile spatiotemporal specifications. Due to scaling issues with respect to the complexity of the specifications and the potential occurrence of non-differentiable terms, classical optimization methods often solve STL-based problems inefficiently. Smoothing and approximation techniques can alleviate these issues but require changing the optimization problem. This paper proposes a novel sampling-based method based on model predictive path integral control to solve optimal control problems with STL cost functions. We demonstrate the effectiveness of our method on benchmark motion planning problems and compare its performance with state-of-the-art methods. The results show that our method efficiently solves optimal control problems with STL costs.

==> figures/complex_motion_planning_problem.pdf_tex <==
%% Creator: Inkscape 1.3.2 (1:1.3.2+202404261509+091e20ef0f), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'complex_motion_planning_problem.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{252.28346457bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.12213486)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{complex_motion_planning_problem.pdf}}%
    \put(0.26529917,0.0715098){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Obstacle\end{tabular}}}}%
    \put(0.38470232,0.0243964){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CMA-ES solution\end{tabular}}}}%
    \put(0.57230214,0.06934528){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Task area\end{tabular}}}}%
    \put(0.07578617,0.02357586){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Initial state\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{complex_motion_planning_problem.pdf}}%
    \put(0.79337701,0.0243964){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}PI solution\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{complex_motion_planning_problem.pdf}}%
    \put(0.2500099,0.96552524){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}$\tau_1$\end{tabular}}}}%
    \put(0.3500099,0.79052524){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}$\tau_2$\end{tabular}}}}%
    \put(0.85000988,0.29052529){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}$\tau_3$\end{tabular}}}}%
    \put(0.94707043,0.15285475){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}$\alpha$\end{tabular}}}}%
    \put(0.07539388,0.54052523){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}\white{$o_1$}\end{tabular}}}}%
    \put(0.3875099,0.49052528){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}\white{$o_2$}\end{tabular}}}}%
    \put(0.77347771,0.96613818){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}\white{$o_4$}\end{tabular}}}}%
    \put(0.83750984,0.56552527){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}\white{$o_5$}\end{tabular}}}}%
    \put(0.4375099,0.19090922){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}\white{$o_3$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{complex_motion_planning_problem.pdf}}%
  \end{picture}%
\endgroup%

